The FAST Galactic Plane Pulsar Snapshot Survey -- V. PSR J1901+0658 in a double neutron star system

Double neutron star (DNS) systems offer excellent opportunities to test gravity theories. We report the timing results of PSR J1901+0658, the first pulsar discovered in the FAST Galactic Plane Pulsar Snapshot (GPPS) Survey. Based on timing observations by FAST over 5 yr, we obtain the phase-coherent timing solutions and derive the precise measurements of its position, spin parameters, orbital parameters, and dispersion measure. It has a period of 75.7 ms, a period derivative of 2.169(6)$\times 10^{-19}$ s s$^{-1}$, and a characteristic age of 5.5 Gyr. This pulsar is in an orbit with a period of 14.45 d and an eccentricity of 0.366. One post-Keplerian parameter, periastron advance, has been well-measured as being 0.00531(9) deg yr$^{-1}$, from which the total mass of this system is derived to be 2.79(7) M$_{\odot}$. The pulsar has the mass upper limit of 1.68 M$_{\odot}$, so the lower limit for the companion mass is 1.11 M$_{\odot}$. Because PSR J1901+0658 is a partially recycled pulsar in an eccentric binary orbit with such a large companion mass, it should be in a DNS system according to the evolution history of the binary system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
